Dyadic Sex Composition and Task Classification Using fNIRS Hyperscanning Data

Hyperscanning with functional near-infrared spectroscopy (fNIRS) is an emerging neuroimaging application that measures the nuanced neural signatures underlying social interactions. Researchers have assessed the effect of sex and task type (e.g., cooperation versus competition) on inter-brain coherence during human-to-human interactions. However, no work has yet used deep learning-based approaches to extract insights into sex and task-based differences in an fNIRS hyperscanning context. This work proposes a convolutional neural network-based approach to dyadic sex composition and task classification for an extensive hyperscanning dataset with $N = 222$ participants. Inter-brain signal similarity computed using dynamic time warping is used as the input data. The proposed approach achieves a maximum classification accuracy of greater than $80$ percent, thereby providing a new avenue for exploring and understanding complex brain behavior.

==> figs/sample_heatmap_data.csv <==
,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17
0,0.4658953769931917,0.767546330551412,1.0781166839899194,0.11272925061670674,0.3171326767877465,0.9272527909523524,1.1374319529944403,1.0718846176548462,1.4668293562905028,2.4727566705060178,0.4797354420489253,1.1475957944300268,1.2938974603790754,1.0065773890862593,1.7256900234810937,2.1512058457576893,2.1423230737374257,1.4503255090084197
1,0.2337549076322861,0.9098222709238818,0.9764047602544093,0.5408509359285363,0.8860712540166401,0.5653470754574834,0.929444897257474,1.1179910473801424,1.0980220354129762,2.349318436724433,0.2376572439627412,0.2718040334725373,1.0225710354519446,0.6294945708115853,1.529760405058432,1.7520537034311725,2.13815200064764,1.209815647119123
2,1.5757188555246429,0.7717818463109954,1.220636391383727,1.0235807388919973,0.5646483537038811,1.6235441702321325,1.4701359296331784,0.9438561609143556,1.7218473250694497,2.1307524568160447,1.5297511258085599,2.11936919715219,1.673530085869647,1.5422656898258251,1.6615285915194071,1.6045168508522707,1.4351450585066734,1.7450671069640926
3,0.7593097356926809,1.6562599488936118,1.5947746930607087,1.2891221157335129,1.652700375536954,0.9336976763939929,1.4390174154410074,1.892281847854899,1.5099018681171454,2.504795264210242,0.7371418418382379,0.25400077108154984,1.3756955848967234,1.0071167870804805,1.7901073963176677,1.9629745929168,2.5393001194391496,1.4878965444571368
4,0.6477012220907943,0.45109613973721996,0.7847313871020992,0.17890962609711042,0.2151560575979834,0.8492210638473184,0.9106730868309852,0.7289423523238413,1.3047523824971303,2.241619616529148,0.6088704830186261,1.325752866005394,1.106595312789731,0.8545262396716654,1.4810602088823817,1.7287247681062117,1.69925282461786,1.2522179815732262
5,2.671299349030817,3.3661521259549048,3.0198130055628836,3.22238532145681,3.4198410322150683,2.2558931592259217,2.7362827021642406,3.3753841030126552,2.1920071984079166,2.3420423568401683,2.585561140980941,1.5698075457979226,2.4283778219293786,2.1195325531680926,2.3523029650611993,2.0902508841858585,3.5436953768120136,2.3781712725773807
6,0.9518069208362596,0.22493947081054866,0.6257572443617352,0.3943657647699126,0.4161969733628256,0.9396418557238809,0.8422202490962903,0.528063404655899,1.3494353750987205,1.9672946907460147,0.9646106184985792,1.5474373118663944,1.0601539528882449,0.943633089551364,1.2522771277499212,1.7783055540920765,1.382017680604232,1.1635068222152447
7,0.4235988886708074,0.8213208346027844,0.8272647717899777,0.5694583525855851,0.8416666158438525,0.5257083603858518,0.7660581274657599,0.8827328904389687,0.8403304070508884,2.2524916021323502,0.3889995231675004,0.4927007716848663,0.8614433043448496,0.5037883758402398,1.4199732875459137,1.3467821337820445,1.7296009776488233,1.0847803713441309
8,1.027457881882727,1.9588928731622188,2.0575697312081025,1.4076929954396338,1.7081156067895658,1.5136682668952413,1.9696609753986656,2.28526216765893,1.8762149671677832,2.1913012981999587,1.0266435036460602,0.9906927259176797,1.9564479386747424,1.6039277271974468,1.850918918358872,2.0118302460871558,3.1215219714551874,1.9469488589458102
9,0.8826003454570579,1.4668864655531777,1.2278948746636795,1.3089794807730726,1.6659108119701205,0.5386145493011416,1.0160682725412138,1.6126868861725725,0.9562377300901268,2.082260101081584,0.8965615259848775,0.3395550929617131,0.8365633930680585,0.5848384658836937,1.2594490862311156,1.4019567911138278,1.992281187086596,0.9047435132684868
10,1.1646592018925244,1.8886637874917025,1.6673410295694369,1.6801949242036247,2.034974223986722,0.9836016089234696,1.4378661828255421,2.0383687007117306,1.295936800377716,2.343649150047096,1.1331146029315435,0.4792172804720486,1.2220691547931333,1.0112812499299535,1.6115891986644004,1.6336893325922015,2.364884936315002,1.2801471872935473
11,0.1882166674050819,1.1828905699078291,1.3172152795035852,0.5986374822731098,0.9378760005157398,1.0057962615079228,1.3049162598668629,1.4293764047406663,1.4905687303901152,2.7345008697736843,0.17610716397230533,0.7752162013637817,1.4166670759469575,1.0725896562771071,1.9583314703728472,2.174023271889784,2.4519604240619532,1.6104865362032132
12,4.003863743427379,5.254692020383169,5.567727071827861,4.4820789028278245,4.5584794453799145,5.260026631128828,5.584646137711842,5.573684203341147,5.762452099464159,6.749369416888799,3.9348469925214338,4.687731266020625,5.687213805816247,5.336196218625137,6.134990068069937,6.383620847968272,6.659694022037578,5.857569987442652
13,1.6062940817375655,2.2930616043186154,1.9800522221960069,2.1072994329931385,2.433585623473526,1.342664411026716,1.738717372953348,2.37073766495898,1.4517067742631906,2.171175774383728,1.5850109367518534,0.7201021904047212,1.5090138213689757,1.3030871819646033,1.6710586302590047,1.630716664934908,2.626652421764765,1.472532387193155
14,1.7065941910224867,2.4302089425069733,2.139492764482395,2.245828701361088,2.5940063689373405,1.5155384744732383,1.9025238107180216,2.545389023365825,1.6668456084458214,2.41303126793167,1.6525211871787648,0.913614681998074,1.6755200464230249,1.5628217344368798,1.8699827120685697,1.9143782872409576,2.8150617387955688,1.6466538847708139
15,0.1666787755504989,1.108832375961739,1.2909163578927616,0.4860290141706684,0.7872068555981334,1.0014852784530244,1.2876127271610198,1.3381358589131478,1.4424886373835255,2.7539635248285816,0.10624442257966067,0.7324759830928965,1.4072140861213345,1.0468285842874758,1.9575608847356545,2.0415933386593323,2.333080476668795,1.619113811433084
16,0.7552021284742308,1.909789636440304,2.0179147995942057,1.2749766731576062,1.6456284672202288,1.3872697329193513,1.9168691103206,2.268919917676537,1.9465174128934084,2.4182973801125183,0.7415297981855791,0.6718410878779472,1.8931659492952355,1.4933563815381983,1.934265939597709,2.20327624231304,3.1023766178189867,1.9034027410363503
17,1.2626242301856112,1.9679249545119848,1.6924596058749153,1.7608534146286492,2.009977336499206,1.03048091833974,1.4320228408130249,1.9241787813792843,1.2186548919425997,2.422281240028077,1.2018182618031292,0.5383609188443299,1.2959847761047667,0.9549280803551734,1.7834425065021169,1.5727709827987262,2.4215257169194686,1.4427536345587901


==> figs/tmp_10000000000002.dat <==
x	y	data
1.4722222222222223	1.4722222222222223	0.6844171189069762
2.4166666666666665	1.4722222222222223	1.198036580621771
3.361111111111111	1.4722222222222223	2.5099525190102265
4.305555555555555	1.4722222222222223	1.0640679922137273
5.25	1.4722222222222223	1.0613982355983682
6.194444444444445	1.4722222222222223	1.6708172163303818
7.138888888888889	1.4722222222222223	1.087696833004425
8.083333333333334	1.4722222222222223	1.0851171293950188
9.027777777777779	1.4722222222222223	1.0289816756058636
9.972222222222221	1.4722222222222223	2.188062391871661
10.916666666666666	1.4722222222222223	0.7917350427669556
11.86111111111111	1.4722222222222223	2.26405193078615
12.805555555555555	1.4722222222222223	1.111369890543101
13.75	1.4722222222222223	1.8780562057009065
14.694444444444445	1.4722222222222223	2.1131916124261143
15.63888888888889	1.4722222222222223	2.3544947474008224
16.583333333333332	1.4722222222222223	0.4256067630516887
17.52777777777778	1.4722222222222223	1.2891634848655231
1.4722222222222223	2.4166666666666665	2.00734879237548
2.4166666666666665	2.4166666666666665	3.4968206075161516
3.361111111111111	2.4166666666666665	5.353586389691719
4.305555555555555	2.4166666666666665	3.959945868812517
5.25	2.4166666666666665	3.7681691314825607
6.194444444444445	2.4166666666666665	2.2608875880903514
7.138888888888889	2.4166666666666665	3.9561768805306587
8.083333333333334	2.4166666666666665	3.820245355146505
9.027777777777779	2.4166666666666665	2.6204417565789777
9.972222222222221	2.4166666666666665	3.3043273780842344
10.916666666666666	2.4166666666666665	1.4828117512616747
11.86111111111111	2.4166666666666665	1.302639821396827
12.805555555555555	2.4166666666666665	2.4355242840117115
13.75	2.4166666666666665	0.9622383455060636
14.694444444444445	2.4166666666666665	3.7287336589798734
15.63888888888889	2.4166666666666665	0.16157519043697002
16.583333333333332	2.4166666666666665	2.8764052117656482
17.52777777777778	2.4166666666666665	3.0448749600202696
1.4722222222222223	3.361111111111111	1.6850515205473613
2.4166666666666665	3.361111111111111	3.4557255950270287
3.361111111111111	3.361111111111111	5.429667163701065
4.305555555555555	3.361111111111111	3.695935363976144
5.25	3.361111111111111	3.4890242816532178
6.194444444444445	3.361111111111111	2.4709959347827954
7.138888888888889	3.361111111111111	3.7141871810463547
8.083333333333334	3.361111111111111	3.6077339341570265
9.027777777777779	3.361111111111111	2.6570421162908597
9.972222222222221	3.361111111111111	3.6109275692624485
10.916666666666666	3.361111111111111	0.8198556343352141
11.86111111111111	3.361111111111111	1.7304356266821186
12.805555555555555	3.361111111111111	2.3722800017674914
13.75	3.361111111111111	1.3317219687792998
14.694444444444445	3.361111111111111	3.954799833084096
15.63888888888889	3.361111111111111	0.6632343245653193
16.583333333333332	3.361111111111111	2.5349191278232936
17.52777777777778	3.361111111111111	3.178071870155972
1.4722222222222223	4.305555555555555	0.45433844988197497
2.4166666666666665	4.305555555555555	1.3143253919485345
3.361111111111111	4.305555555555555	2.92924994220894
4.305555555555555	4.305555555555555	1.2768741282738754
5.25	4.305555555555555	1.1698787267924229
6.194444444444445	4.305555555555555	1.4828994847018857
7.138888888888889	4.305555555555555	1.2920189521205732
8.083333333333334	4.305555555555555	1.2442383747429426
9.027777777777779	4.305555555555555	0.9780742001142404
9.972222222222221	4.305555555555555	2.048742962194367
10.916666666666666	4.305555555555555	0.6317660075293843
11.86111111111111	4.305555555555555	1.9962772540782812
12.805555555555555	4.305555555555555	0.9538340703597552
13.75	4.305555555555555	1.5909206483635128
14.694444444444445	4.305555555555555	2.1891174037253527
15.63888888888889	4.305555555555555	2.0905138571367137
16.583333333333332	4.305555555555555	0.4477076218643055
17.52777777777778	4.305555555555555	1.3190086425598129
1.4722222222222223	5.25	0.24803114422810374
2.4166666666666665	5.25	1.6840028604792288
3.361111111111111	5.25	3.6680923089658943
4.305555555555555	5.25	1.8028716146678891
5.25	5.25	1.6266023896044632
6.194444444444445	5.25	1.299313847687931
7.138888888888889	5.25	1.8129487659200207
8.083333333333334	5.25	1.7384714208818897
9.027777777777779	5.25	1.1735717268660122
9.972222222222221	5.25	2.3849635038791672
10.916666666666666	5.25	0.2864753596266066
11.86111111111111	5.25	1.5083252339786313
12.805555555555555	5.25	0.9489498057532034
13.75	5.25	1.0181687264807362
14.694444444444445	5.25	2.540665245563808
15.63888888888889	5.25	1.4328615934627489
16.583333333333332	5.25	0.7582378197667463
17.52777777777778	5.25	1.6201701309072496
1.4722222222222223	6.194444444444445	1.0180176716834572
2.4166666666666665	6.194444444444445	1.9339905192681368
3.361111111111111	6.194444444444445	3.8402910194846713
4.305555555555555	6.194444444444445	2.5087503754697646
5.25	6.194444444444445	2.311170844960552
6.194444444444445	6.194444444444445	0.2575221371123489
7.138888888888889	6.194444444444445	2.4670872812218243
8.083333333333334	6.194444444444445	2.3485726726876064
9.027777777777779	6.194444444444445	1.0495945511023606
9.972222222222221	6.194444444444445	1.4042671070393655
10.916666666666666	6.194444444444445	1.230762051780512
11.86111111111111	6.194444444444445	1.0625498218987242
12.805555555555555	6.194444444444445	0.7912782480708099
13.75	6.194444444444445	0.7347326897695288
14.694444444444445	6.194444444444445	1.9398393479102092
15.63888888888889	6.194444444444445	1.6618339769402948
16.583333333333332	6.194444444444445	1.5189209094710054
17.52777777777778	6.194444444444445	1.5334810716261709
1.4722222222222223	7.138888888888889	0.6981364897586624
2.4166666666666665	7.138888888888889	2.3463340889910507
3.361111111111111	7.138888888888889	4.327421697907114
4.305555555555555	7.138888888888889	2.5226887895834955
5.25	7.138888888888889	2.325543053276757
6.194444444444445	7.138888888888889	1.5968051812000057
7.138888888888889	7.138888888888889	2.5685017258949525
8.083333333333334	7.138888888888889	2.452359992356051
9.027777777777779	7.138888888888889	1.6888530307847252
9.972222222222221	7.138888888888889	2.856279657779164
10.916666666666666	7.138888888888889	0.40053571927528303
11.86111111111111	7.138888888888889	1.0460211883983062
12.805555555555555	7.138888888888889	1.41416997632061
13.75	7.138888888888889	0.7710907205353414
14.694444444444445	7.138888888888889	3.0377009089036253
15.63888888888889	7.138888888888889	0.9377436775618616
16.583333333333332	7.138888888888889	1.502393224837519
17.52777777777778	7.138888888888889	2.1699245297636525
1.4722222222222223	8.083333333333334	1.372063914119262
2.4166666666666665	8.083333333333334	2.1702726808958306
3.361111111111111	8.083333333333334	3.2043076910053188
4.305555555555555	8.083333333333334	2.01974409438858
5.25	8.083333333333334	2.0097164943963066
6.194444444444445	8.083333333333334	2.455240122543712
7.138888888888889	8.083333333333334	1.9866459346030385
8.083333333333334	8.083333333333334	2.0530121007977007
9.027777777777779	8.083333333333334	1.9989719761965048
9.972222222222221	8.083333333333334	2.905015250974734
10.916666666666666	8.083333333333334	1.1944591933227595
11.86111111111111	8.083333333333334	2.8230126114088367
12.805555555555555	8.083333333333334	1.979502649733948
13.75	8.083333333333334	2.323704379423292
14.694444444444445	8.083333333333334	3.101332758551365
15.63888888888889	8.083333333333334	2.5965781253461473
16.583333333333332	8.083333333333334	1.3609965900245105
17.52777777777778	8.083333333333334	2.2883590392389204
1.4722222222222223	9.027777777777779	1.4244811165826483
2.4166666666666665	9.027777777777779	2.1743628887024915
3.361111111111111	9.027777777777779	4.111581570549301
4.305555555555555	9.027777777777779	2.4800086961771663
5.25	9.027777777777779	2.3324654765124695
6.194444444444445	9.027777777777779	0.4690775892991206
7.138888888888889	9.027777777777779	2.8879106258728497
8.083333333333334	9.027777777777779	2.5191058423440333
9.027777777777779	9.027777777777779	1.387143814441665
9.972222222222221	9.027777777777779	1.3068731075426037
10.916666666666666	9.027777777777779	1.5596498113487889
11.86111111111111	9.027777777777779	0.7258947384002329
12.805555555555555	9.027777777777779	1.0219224062669598
13.75	9.027777777777779	0.7036628916745832
14.694444444444445	9.027777777777779	1.8849072919065457
15.63888888888889	9.027777777777779	1.5589265927502056
16.583333333333332	9.027777777777779	1.995630734000188
17.52777777777778	9.027777777777779	1.8083482983962569
1.4722222222222223	9.972222222222221	0.7098893640858059
2.4166666666666665	9.972222222222221	1.7594909579677147
3.361111111111111	9.972222222222221	3.806496326782424
4.305555555555555	9.972222222222221	2.1217820764558715
5.25	9.972222222222221	1.9251121348758515
6.194444444444445	9.972222222222221	0.6566357805372132
7.138888888888889	9.972222222222221	2.186963470054805
8.083333333333334	9.972222222222221	2.0128098941203203
9.027777777777779	9.972222222222221	0.9539898325666634
9.972222222222221	9.972222222222221	1.6752371787545906
10.916666666666666	9.972222222222221	1.053571008185099
11.86111111111111	9.972222222222221	0.36979000965869857
12.805555555555555	9.972222222222221	0.6677509845662147
13.75	9.972222222222221	0.5758069368872619
14.694444444444445	9.972222222222221	2.153587705012165
15.63888888888889	9.972222222222221	1.3233507996996303
16.583333333333332	9.972222222222221	1.3239711852957992
17.52777777777778	9.972222222222221	1.4320632680448218
1.4722222222222223	10.916666666666666	0.30829555787064944
2.4166666666666665	10.916666666666666	1.3845485055618458
3.361111111111111	10.916666666666666	3.2710680914825137
4.305555555555555	10.916666666666666	1.442232319756097
5.25	10.916666666666666	1.2913430558374293
6.194444444444445	10.916666666666666	1.179552700235689
7.138888888888889	10.916666666666666	1.4488994443393424
8.083333333333334	10.916666666666666	1.3844005787307356
9.027777777777779	10.916666666666666	0.9283394840990802
9.972222222222221	10.916666666666666	1.9602378384709247
10.916666666666666	10.916666666666666	0.6129084758320408
11.86111111111111	10.916666666666666	1.638153920451796
12.805555555555555	10.916666666666666	0.7671770797354146
13.75	10.916666666666666	1.1763280921512418
14.694444444444445	10.916666666666666	2.250824805938969
15.63888888888889	10.916666666666666	1.7537127513908612
16.583333333333332	10.916666666666666	0.4603633780847367
17.52777777777778	10.916666666666666	1.341756048178281
1.4722222222222223	11.86111111111111	2.2237687232753367
2.4166666666666665	11.86111111111111	3.7659281008786363
3.361111111111111	11.86111111111111	4.965320784418188
4.305555555555555	11.86111111111111	3.5136320431614467
5.25	11.86111111111111	3.372790699372448
6.194444444444445	11.86111111111111	3.5410936796690202
7.138888888888889	11.86111111111111	3.616688597750926
8.083333333333334	11.86111111111111	3.566778260291368
9.027777777777779	11.86111111111111	3.352643720762332
9.972222222222221	11.86111111111111	4.066247515216174
10.916666666666666	11.86111111111111	1.4056690345083265
11.86111111111111	11.86111111111111	3.1183735718193093
12.805555555555555	11.86111111111111	3.147160974035688
13.75	11.86111111111111	2.8213196410726264
14.694444444444445	11.86111111111111	4.605643501746298
15.63888888888889	11.86111111111111	2.452474549912847
16.583333333333332	11.86111111111111	2.7633052567042813
17.52777777777778	11.86111111111111	3.7714281587309935
1.4722222222222223	12.805555555555555	1.1362907388066863
2.4166666666666665	12.805555555555555	0.6195779225346718
3.361111111111111	12.805555555555555	2.209518361827816
4.305555555555555	12.805555555555555	0.7507778673055875
5.25	12.805555555555555	0.820593615931514
6.194444444444445	12.805555555555555	0.9083635981564472
7.138888888888889	12.805555555555555	0.650982942787143
8.083333333333334	12.805555555555555	0.6598214504425639
9.027777777777779	12.805555555555555	0.7333369496327921
9.972222222222221	12.805555555555555	0.5591663962740808
10.916666666666666	12.805555555555555	1.7892192077284954
11.86111111111111	12.805555555555555	1.9508966687227145
12.805555555555555	12.805555555555555	0.7979622093354943
13.75	12.805555555555555	1.7694686596518028
14.694444444444445	12.805555555555555	0.6370165825843062
15.63888888888889	12.805555555555555	2.7370722705487087
16.583333333333332	12.805555555555555	0.8133648665171268
17.52777777777778	12.805555555555555	0.5787211039603667
1.4722222222222223	13.75	1.220261464078144
2.4166666666666665	13.75	1.1366614213049882
3.361111111111111	13.75	1.958680694251958
4.305555555555555	13.75	0.665064180652023
5.25	13.75	0.5225930130343309
6.194444444444445	13.75	1.730961390599484
7.138888888888889	13.75	0.884567401204869
8.083333333333334	13.75	0.7494203423022723
9.027777777777779	13.75	1.3270957848741107
9.972222222222221	13.75	1.6154638969411257
10.916666666666666	13.75	1.733355877812239
11.86111111111111	13.75	2.2356925397146354
12.805555555555555	13.75	1.3885785909167077
13.75	13.75	2.498124889707722
14.694444444444445	13.75	1.7098220704626057
15.63888888888889	13.75	3.1028433603397114
16.583333333333332	13.75	0.908563484713148
17.52777777777778	13.75	1.365686121352648
1.4722222222222223	14.694444444444445	0.4503681876374006
2.4166666666666665	14.694444444444445	0.7832049361542563
3.361111111111111	14.694444444444445	2.5372012580184085
4.305555555555555	14.694444444444445	0.8134235041816891
5.25	14.694444444444445	0.7151255228079191
6.194444444444445	14.694444444444445	0.7928469605447122
7.138888888888889	14.694444444444445	0.9705600958988118
8.083333333333334	14.694444444444445	0.7437238612468271
9.027777777777779	14.694444444444445	0.40795038073403467
9.972222222222221	14.694444444444445	1.2710322521000146
10.916666666666666	14.694444444444445	1.0954570150227971
11.86111111111111	14.694444444444445	1.5186621151073416
12.805555555555555	14.694444444444445	0.3974276653140439
13.75	14.694444444444445	1.5841140031793828
14.694444444444445	14.694444444444445	1.4153457050178055
15.63888888888889	14.694444444444445	2.3531017117220294
16.583333333333332	14.694444444444445	0.3749323449138273
17.52777777777778	14.694444444444445	0.6775653847135981
1.4722222222222223	15.63888888888889	0.7716572589018151
2.4166666666666665	15.63888888888889	2.036140337020768
3.361111111111111	15.63888888888889	3.6989331012647337
4.305555555555555	15.63888888888889	1.8812250395106689
5.25	15.63888888888889	1.7636673910718856
6.194444444444445	15.63888888888889	1.3137658294524448
7.138888888888889	15.63888888888889	2.189866613169111
8.083333333333334	15.63888888888889	1.9072186356209668
9.027777777777779	15.63888888888889	1.4378497614419707
9.972222222222221	15.63888888888889	2.7552107254637903
10.916666666666666	15.63888888888889	0.9227380101347386
11.86111111111111	15.63888888888889	0.7686200952322719
12.805555555555555	15.63888888888889	1.1911429980402264
13.75	15.63888888888889	1.0552900377269452
14.694444444444445	15.63888888888889	2.62435840903812
15.63888888888889	15.63888888888889	1.19520670948686
16.583333333333332	15.63888888888889	1.4015586230578878
17.52777777777778	15.63888888888889	1.8588598867364647
1.4722222222222223	16.583333333333332	0.5502850023620192
2.4166666666666665	16.583333333333332	1.0989514756608296
3.361111111111111	16.583333333333332	2.6820630896363693
4.305555555555555	16.583333333333332	0.8922420687340924
5.25	16.583333333333332	0.8201287815446391
6.194444444444445	16.583333333333332	0.7996329571144982
7.138888888888889	16.583333333333332	1.2380746030695495
8.083333333333334	16.583333333333332	0.9230107196771686
9.027777777777779	16.583333333333332	0.6427256873998896
9.972222222222221	16.583333333333332	1.3494838187800209
10.916666666666666	16.583333333333332	1.1574752960699974
11.86111111111111	16.583333333333332	1.1599402486995378
12.805555555555555	16.583333333333332	0.5591365943639064
13.75	16.583333333333332	1.4187467397099427
14.694444444444445	16.583333333333332	1.517922989611319
15.63888888888889	16.583333333333332	2.099181558767624
16.583333333333332	16.583333333333332	0.7015447321193324
17.52777777777778	16.583333333333332	0.9277039072950723
1.4722222222222223	17.52777777777778	1.2126876712173031
2.4166666666666665	17.52777777777778	1.5495112308432442
3.361111111111111	17.52777777777778	2.3686850416062226
4.305555555555555	17.52777777777778	1.1507709062564344
5.25	17.52777777777778	1.0061544867803895
6.194444444444445	17.52777777777778	2.2011199271012813
7.138888888888889	17.52777777777778	1.2740238985545658
8.083333333333334	17.52777777777778	1.2190859834994672
9.027777777777779	17.52777777777778	1.608064598601571
9.972222222222221	17.52777777777778	2.390524041959143
10.916666666666666	17.52777777777778	1.5164268271653658
11.86111111111111	17.52777777777778	2.6124420531495915
12.805555555555555	17.52777777777778	1.6558178917622597
13.75	17.52777777777778	2.6264628104406706
14.694444444444445	17.52777777777778	2.3110615081296197
15.63888888888889	17.52777777777778	3.057689797964024
16.583333333333332	17.52777777777778	1.0003093121342608
17.52777777777778	17.52777777777778	1.7688198225078424

